Learning from a Handful Volumes: MRI Resolution Enhancement with Volumetric Super-Resolution Forests

Magnetic resonance imaging (MRI) enables 3-D imaging of anatomical structures. However, the acquisition of MR volumes with high spatial resolution leads to long scan times. To this end, we propose volumetric super-resolution forests (VSRF) to enhance MRI resolution retrospectively. Our method learns a locally linear mapping between low-resolution and high-resolution volumetric image patches by employing random forest regression. We customize features suitable for volumetric MRI to train the random forest and propose a median tree ensemble for robust regression. VSRF outperforms state-of-the-art example-based super-resolution in term of image quality and efficiency for model training and inference in different MRI datasets. It is also superior to unsupervised methods with just a handful or even a single volume to assemble training data.

==> data_Features_Ensemble_VSRF.dat <==
Features	PSNR_Avg	SSIM_Avg 	PSNR_Med 	SSIM_Med
Dev 		30.52 		0.9787		39.37 		0.9801
DevEdge		28.90 		0.9780		39.46 		0.9804
